Physical properties and gas kinematics of massive star forming region G328.24$-$0.55

This study presents the results of ALMA band 6 archival data of G328.24$-$0.55, with the aim to pin down the physical and kinematic properties of young stellar objects (YSOs) in G328.24$-$0.55 star forming region. The dust continuum image reveals 5 protostellar objects (MM1a, MM1b, MM1c, MM2 and MM3), with MM1a dominating the region. The dust continuum peaks do not coincide with the strongest radio continuum peak previously detected in the region in a MeerKAT observation, but coincide with the weaker MeerKAT peak. The dust continuum objects are associated with faint unresolved infrared emission. We detected 70, 49, 26, 7 and 8 molecular transitions toward MM1a, MM1b, MM1c, MM2 and MM3, respectively. This variation in the number of detected molecular transitions supports different excitation conditions in these objects. The excitation temperatures estimated toward MM1a, MM1b and MM1c are $\sim$ 183, 168 and 110\,K, respectively. MM2 and MM3 lack multiple transitions of molecular lines to determine their excitation temperatures. The masses of MM1a, MM1b, MM1c, MM2 and MM3 were calculated to be 23.2, 16.1, 12.0, 9.8 and 14.9$M_{\odot}$, respectively. The velocity gradient of CH$_{3}$OH ($10_{2,8}-9_{3,7}$) emission traces a rotating structure, probably an envelope of gas around MM1a. Bipolar outflow traced by CO emission is seen towards MM1a. The properties of MM1a clearly point to the existence of a massive protostellar object that is still undergoing accretion and outflow in its early formative stage.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
